Symmetric Norm Estimation and Regression on Sliding Windows

The sliding window model generalizes the standard streaming model and often performs better in applications where recent data is more important or more accurate than data that arrived prior to a certain time. We study the problem of approximating symmetric norms (a norm on $\mathbb{R}^n$ that is invariant under sign-flips and coordinate-wise permutations) in the sliding window model, where only the $W$ most recent updates define the underlying frequency vector. Whereas standard norm estimation algorithms for sliding windows rely on the smooth histogram framework of Braverman and Ostrovsky (FOCS 2007), analyzing the smoothness of general symmetric norms seems to be a challenging obstacle. Instead, we observe that the symmetric norm streaming algorithm of Braverman et. al. (STOC 2017) can be reduced to identifying and approximating the frequency of heavy-hitters in a number of substreams. We introduce a heavy-hitter algorithm that gives a $(1+\epsilon)$-approximation to each of the reported frequencies in the sliding window model, thus obtaining the first algorithm for general symmetric norm estimation in the sliding window model. Our algorithm is a universal sketch that simultaneously approximates all symmetric norms in a parametrizable class and also improves upon the smooth histogram framework for estimating $L_p$ norms, for a range of large $p$. Finally, we consider the problem of overconstrained linear regression problem in the case that loss function that is an Orlicz norm, a symmetric norm that can be interpreted as a scale-invariant version of $M$-estimators. We give the first sublinear space algorithms that produce $(1+\epsilon)$-approximate solutions to the linear regression problem for loss functions that are Orlicz norms in both the streaming and sliding window models.

==> imgs/SymNormSlidingWindows/configs/cmdConfigs.json <==
{
    "seed": 922,
    "name": "",
    "in": "./data/stream",
    "out": "ratio",
    "device":"cpu"
}




==> imgs/SymNormSlidingWindows/configs/csLConfigs.json <==
{
    "config": [
        "./configs/cmdConfigs.json"
    ],
    "loop": "csL",
    "mList": [2, 13, 1],
    "cList": [2, 5, 6],
    "rList": [2, 4, 1],
    "wRate": 2,
    "load": true
}

==> imgs/SymNormSlidingWindows/configs/mLConfigs.json <==
{
    "config": [
        "./configs/cmdConfigs.json"
    ],
    "loop": "mL",
    "mList": [2, 8, 6],
    "cList": [2, 10, 1],
    "rList": [2, 4, 1],
    "wRate": 2,
    "load": true
}

==> imgs/SymNormSlidingWindows/configs/testConfigs.json <==
{
    "config": [
        "./configs/cmdConfigs.json"
    ],
    "loop": "csL",
    "mList": [2, 4, 1],
    "cList": [2, 6, 1],
    "rList": [2, 3, 1],
    "ftr": "rd",
    "norm":"L",
    "normDim":1,
    "wRate": 8,
    "load": true
}
